Effective field theory and inelastic dark matter results from XENON1T

In this work, we expand on the XENON1T nuclear recoil searches to study the individual signals of dark matter interactions from operators up to dimension-eight in a Chiral Effective Field Theory (ChEFT) and a model of inelastic dark matter (iDM). We analyze data from two science runs of the XENON1T detector totaling 1\,tonne$\times$year exposure. For these analyses, we extended the region of interest from [4.9, 40.9]$\,$keV$_{\text{NR}}$ to [4.9, 54.4]$\,$keV$_{\text{NR}}$ to enhance our sensitivity for signals that peak at nonzero energies. We show that the data is consistent with the background-only hypothesis, with a small background over-fluctuation observed peaking between 20 and 50$\,$keV$_{\text{NR}}$, resulting in a maximum local discovery significance of 1.7\,$\sigma$ for the Vector$\otimes$Vector$_{\text{strange}}$ ($VV_s$) ChEFT channel for a dark matter particle of 70$\,$GeV/c$^2$, and $1.8\,\sigma$ for an iDM particle of 50$\,$GeV/c$^2$ with a mass splitting of 100$\,$keV/c$^2$. For each model, we report 90\,\% confidence level (CL) upper limits. We also report upper limits on three benchmark models of dark matter interaction using ChEFT where we investigate the effect of isospin-breaking interactions. We observe rate-driven cancellations in regions of the isospin-breaking couplings, leading to up to 6 orders of magnitude weaker upper limits with respect to the isospin-conserving case.

==> authorlist.txt <==
E. Aprile, K. Abe, F. Agostini, S. Ahmed Maouloud, L. Althueser, B. Andrieu, E. Angelino, J. R. Angevaare,
V. C. Antochi, D. Antón Martin, F. Arneodo, L. Baudis, A. L. Baxter, L. Bellagamba, R. Biondi,
A. Bismark, A. Brown, S. Bruenner, G. Bruno, R. Budnik, C. Cai, C. Capelli, J. M. R. Cardoso,
D. Cichon, M. Clark, A. P. Colijn, J. Conrad, J. J. Cuenca-García,  J. P. Cussonneau, V. D'Andrea, 
M. P. Decowski, P. Di Gangi, S. Di Pede, A. Di Giovanni, R. Di Stefano, S. Diglio, K. Eitel, A. Elykov,
S. Farrell, A. D. Ferella,  H. Fischer, W. Fulgione,  P. Gaemers, R. Gaior, A. Gallo Rosso,
M. Galloway, F. Gao, R. Glade-Beucke, L. Grandi, J. Grigat, M. Guida, R. Hammann, A. Higuera,
C. Hils, L. Hoetzsch, J. Howlett, M. Iacovacci, Y. Itow, J. Jakob, F. Joerg, A. Joy, N. Kato, M. Kara,
P. Kavrigin, S. Kazama, M. Kobayashi, G. Koltman, A. Kopec, H. Landsman, R. F. Lang,
L. Levinson, I. Li, S. Li, S. Liang, S. Lindemann, M. Lindner, K. Liu, J. Loizeau, F. Lombardi,
J. Long, J. A. M. Lopes, Y. Ma, C. Macolino,  J. Mahlstedt, A. Mancuso, L. Manenti, A. Manfredini,
F. Marignetti, T. Marrodán Undagoitia, K. Martens, J. Masbou, D. Masson, E. Masson, S. Mastroianni,
M. Messina, K. Miuchi, K. Mizukoshi, A. Molinario, S. Moriyama, K. Morå, Y. Mosbacher, M. Murra,
J. Müller, K. Ni, U. Oberlack, B. Paetsch, J. Palacio, R. Peres, J. Pienaar, M. Pierre, V. Pizzella,
G. Plante, J. Qi, J. Qin, D. Ramírez García, S. Reichard, A. Rocchetti, N. Rupp, L. Sanchez,
J. M. F. dos Santos, I. Sarnoff, G. Sartorelli, J. Schreiner, D. Schulte, P. Schulte, H. Schulze Eißing,
M. Schumann, L. Scotto Lavina, M. Selvi, F. Semeria, P. Shagin, S. Shi, E. Shockley, M. Silva,
H. Simgen, A. Takeda, P.-L. Tan, A. Terliuk, D. Thers, F. Toschi, G. Trinchero, C. Tunnell,
F. Tönnies, K. Valerius, G. Volta, Y. Wei, C. Weinheimer, M. Weiss, D. Wenz, C. Wittweg, T. Wolf,
D. Xu, Z. Xu, M. Yamashita, L. Yang, J. Ye, L. Yuan, G. Zavattini, M. Zhong, and T. Zhu
